Randomization and Performance Improvement for Integer Optimal Control with Total Variation Regularization

Mixed-integer PDE-constrained optimization problems are computationally challenging due to both the combinatorial nature of integer programming as well as evaluation of the model. Many algorithms and subsequent performance improvements have been developed to solve these problems, but they are often limited by problem size. We numerically analyze two such algorithms: SLIP and Patch-SLIP, which solve trust-region subproblems over either the full or partial domain, respectively. We additionally propose and prove convergence of a randomized third algorithm, Randomized-Patch-SLIP, which solves trust-region subproblems over randomly selected patches of the domain. We compare performance of all three algorithms with various improvement techniques found throughout the literature; the purpose of this work is to document the best combinations of these improvements in conjunction with various solvers. We additionally establish benchmark problems in image denoising and cloaking. Computational results are reported on combinations of algorithms and improvements, and code used in the experiments is provided as a package.

==> data/choupi11111_41_pp.txt <==
0.000000 0.00343905
0.078333 0.00336896
0.078611 0.00336694
0.078611 0.00334621
0.215833 0.00331835
0.267500 0.00329803
0.267778 0.00327673
0.267778 0.00326714
0.267778 0.00325614
0.547222 0.00324874
0.547222 0.00324257
0.547500 0.00323839
0.547500 0.00323521
0.802778 0.00322433
0.803056 0.0032192
1.042500 0.00320931
1.042778 0.00320094
1.042778 0.00319508
1.042778 0.00319281
1.830556 0.00318046
1.830556 0.00317
1.830833 0.00316389
1.830833 0.00315888
2.699167 0.00315509
2.699444 0.0031542
2.699444 0.00315321
2.699444 0.00315172
4.385556 0.00314433
4.385556 0.00313967
4.385556 0.00313732
4.385833 0.00313392
5.518333 0.00313001
5.518333 0.00312685
5.518611 0.0031254
5.518611 0.00312464
6.675000 0.00311636
6.675000 0.0031151
6.675278 0.00311472
6.675278 0.00311372
8.310833 0.00310571
10.039722 0.00310215
10.039722 0.00309865
10.040000 0.00309761
11.481944 0.00309287
11.481944 0.00309046
11.482222 0.00308866
11.482222 0.00308865
13.028889 0.00308522
15.298889 0.00308221
15.298889 0.00307991
15.298889 0.00307782
15.299167 0.00307688
16.968611 0.00307289
16.968611 0.0030711
16.968889 0.00306958
16.968889 0.00306833
18.527222 0.00306427
20.572222 0.00306113
20.572222 0.00305952
20.572222 0.00305938
22.140556 0.00305699
22.140833 0.00305679
24.384722 0.00305524
24.384722 0.00305455
26.310833 0.00305293
26.311111 0.0030524
26.311111 0.00305189
26.311389 0.00305187
29.828056 0.00304842
32.603889 0.00304696
32.604167 0.0030462
32.604167 0.00304605
35.668889 0.00304358
35.668889 0.00304268
38.541111 0.00304103
38.541111 0.00304074
38.541389 0.0030407
42.052778 0.00303756
42.053056 0.00303754
44.698611 0.00303517
44.698611 0.0030351
48.221667 0.00303335
51.722500 0.00303291
51.722778 0.00303255
51.722778 0.00303218
51.722778 0.003032
55.061111 0.00303083
55.061111 0.00303035
55.061111 0.00302967
58.935000 0.00302916
58.935278 0.00302895
58.935278 0.00302892
62.684444 0.00302782
66.425000 0.00302744
66.425000 0.0030273
70.219722 0.00302708
70.220000 0.00302692
70.220000 0.00302681


==> data/choupi11111_41_r_pp.txt <==
0.000000 0.00343905
0.024444 0.00336896
0.058333 0.00334809
0.071944 0.00334233
0.080556 0.00333419
0.091667 0.00331858
0.099444 0.00330807
0.107222 0.00329706
0.111667 0.00327723
0.119444 0.00327003
0.129167 0.00326079
0.158611 0.0032562
0.166667 0.00324719
0.194167 0.00323306
0.334167 0.00322814
0.346389 0.00322772
0.373056 0.00321986
0.410833 0.00321924
0.450833 0.00321117
0.463056 0.00321066
0.492778 0.00320506
0.561111 0.00320157
0.616389 0.0031955
0.665556 0.00318295
0.721944 0.00317389
0.808333 0.00316249
0.956389 0.00315625
1.313889 0.00315128
1.381111 0.00314782
1.439167 0.00314637
1.785000 0.0031453
1.956111 0.00313961
2.139444 0.00313913
2.264444 0.00313539
2.410000 0.0031286
2.961667 0.00312287
3.753333 0.00312033
3.899444 0.00311557
4.231111 0.00311204
4.541111 0.00310686
4.805000 0.00310241
5.152778 0.00310147
5.897500 0.00309959
6.108333 0.00309935
6.944444 0.00309914
7.803333 0.00309801
8.057778 0.00309264
8.746667 0.00309003
9.051667 0.00308919
9.725556 0.00308888
9.909444 0.00308655
10.196944 0.0030843
10.849722 0.00307906
11.748056 0.00307657
11.945000 0.00307498
12.618333 0.00307146
13.636944 0.00307029
14.309167 0.00306819
14.998889 0.0030664
15.232222 0.0030643
15.616667 0.00306149
16.293611 0.00305994
16.965833 0.00305981
17.857778 0.00305844
17.974722 0.00305805
19.030833 0.00305659
19.796111 0.00305565
20.987500 0.00305469
22.016944 0.00305424
23.374167 0.00305379
24.101944 0.00305318
24.631389 0.00305242
25.503611 0.00305099
26.325833 0.00305019
26.926944 0.0030485
27.941667 0.00304816
28.966944 0.00304664
29.899444 0.00304645
30.612222 0.0030454
31.383333 0.00304482
32.397500 0.00304424
33.351667 0.00304369
34.371111 0.00304363
35.222222 0.00304291
36.238889 0.00304152
37.256944 0.00304112
38.101111 0.00304053
39.125833 0.00304027
40.044167 0.00303998
40.793333 0.00303952
41.803611 0.00303874
42.590833 0.00303847
43.257778 0.00303736
44.070000 0.00303703
45.399722 0.00303631
46.230000 0.00303552
47.526111 0.00303495
48.718611 0.00303456
49.730000 0.00303406
50.746667 0.00303355
51.760278 0.00303299
52.842778 0.00303287
53.862500 0.00303274
54.765833 0.00303244
55.891111 0.00303228
56.897778 0.00303145
58.261944 0.00303119
59.121944 0.0030311
60.193611 0.00303098
61.106111 0.00303091
61.933889 0.00303059
63.243889 0.00303017
64.256389 0.00302995
65.633611 0.00302977
66.978889 0.00302916
67.832222 0.00302914
68.745278 0.00302906
69.571667 0.00302905
70.919722 0.00302881


==> data/choupi11111_pp.txt <==
0.000000 0.00343905
0.050833 0.00335086
0.063333 0.0033277
0.125833 0.00332753
0.479722 0.0033056
0.561389 0.00329643
0.592500 0.00329476
0.649444 0.00327142
0.681389 0.00325389
1.053333 0.00323967
1.769444 0.0032115
2.791944 0.00320623
3.474722 0.00320025
4.162500 0.00319732
4.508889 0.00319656
4.848056 0.00319263
5.556111 0.00319189
6.233611 0.00318734
6.573056 0.00318044
7.562500 0.00317293
8.236944 0.00316477
8.940000 0.00316285
9.608056 0.00316133
9.977222 0.0031598
10.657222 0.00315364
11.333056 0.00315322
11.719444 0.0031493
12.749444 0.00314783
13.771111 0.00314655
14.212778 0.00314441
15.201111 0.00314283
15.850556 0.00314225
16.532500 0.00313505
17.553333 0.00313212
18.570833 0.00312942
19.583889 0.00312815
20.369167 0.00312786
21.019167 0.0031276
21.785278 0.00312548
22.607500 0.0031222
23.401389 0.0031207
24.278333 0.00311992
25.100833 0.00311608
25.665833 0.00311601
26.504444 0.003116
27.181389 0.00311366
28.211944 0.00311171
28.901667 0.00310947
29.920000 0.00310554
30.983333 0.00310231
31.671389 0.00309889
32.393056 0.00309487
33.906667 0.00309353
34.986389 0.00309226
35.994722 0.00309009
37.031944 0.00308829
38.468056 0.00308541
39.608056 0.00308529
41.408611 0.00308498
42.088889 0.003084
43.109722 0.00308199
44.109444 0.0030798
45.561389 0.00307951
46.579444 0.00307854
47.262778 0.00307687
47.964444 0.00307667
48.644167 0.00307533
49.667222 0.00307473
50.686389 0.00307454
51.706667 0.00307309
52.381111 0.00307195
53.395833 0.00306888
54.810278 0.00306707
55.825000 0.00306681
56.765833 0.00306501
57.796111 0.00306489
58.475000 0.00306157
59.427500 0.00305811
61.675556 0.00305739
62.701111 0.0030572
63.733333 0.0030569
64.701111 0.00305625
65.193611 0.00305588
66.086944 0.00305581
66.980000 0.00305569
67.840833 0.00305554
68.955278 0.00305518
69.400278 0.00305412
69.870833 0.0030522
70.787778 0.00304963
71.476389 0.00304811


==> data/exact11110_33_pp.txt <==
0.000000 0.28111
0.062500 0.0381796
0.062778 0.0375431
0.063611 0.0370579
0.134167 0.0278873
0.134444 0.0189718
0.136111 0.0187877
0.136389 0.0185769
0.169722 0.0145596
0.170000 0.0105544
0.170556 0.00953408
0.170833 0.00858868
0.171389 0.00848901
0.171667 0.00843728
0.199444 0.00653474
0.199722 0.00490281
0.200000 0.00437594
0.200278 0.00385389
0.200556 0.00366585
0.286111 0.00351349
0.286389 0.0034321
0.287222 0.00338282
0.478611 0.00331772
0.479167 0.00330327
0.479722 0.00329233
0.480000 0.00328822
0.538611 0.00323596
0.538889 0.00323095
0.540556 0.00323076
0.599167 0.00320399
0.599444 0.00318714
0.599722 0.00317618
0.600556 0.00317219
0.600833 0.00317078
0.601111 0.00316831
1.116389 0.00315969
1.116667 0.00315121
1.117222 0.00315101
1.117500 0.0031476
1.381944 0.00314095
1.382222 0.00313547
1.382500 0.00313084
1.383056 0.00313071
1.384167 0.0031307
2.231667 0.00312589
2.231944 0.00312484
2.232222 0.00312303
2.233056 0.00312211
2.233333 0.00312169
2.233611 0.00312147
10.582222 0.00311775
10.582500 0.00311573
10.583056 0.00311378
10.583333 0.00311348
13.242500 0.00310908
13.242778 0.00310678
13.243333 0.00310611
13.243889 0.00310512
19.505278 0.00310273
19.505556 0.0031023
19.506389 0.00310222


==> data/exact11110_33_r_pp.txt <==
0.000000 0.28111
0.005833 0.224327
0.018611 0.2224
0.021667 0.217063
0.039444 0.21487
0.045278 0.212693
0.050833 0.212677
0.053889 0.207206
0.057222 0.203971
0.059444 0.194029
0.062778 0.163678
0.069444 0.159589
0.083889 0.159028
0.089444 0.136417
0.100556 0.136311
0.104167 0.135762
0.113611 0.135742
0.118333 0.119075
0.122500 0.0940783
0.130556 0.0857505
0.138333 0.0803763
0.158889 0.0801796
0.163611 0.0790885
0.168056 0.063388
0.176389 0.0629806
0.183056 0.0399037
0.200000 0.0398109
0.208333 0.0397821
0.219444 0.0397766
0.222778 0.0396768
0.229444 0.0393398
0.236944 0.0392169
0.239722 0.034554
0.255278 0.0345109
0.261944 0.0344889
0.267500 0.0344492
0.281389 0.0344491
0.285833 0.0333163
0.290556 0.0311907
0.303889 0.0311894
0.307222 0.030124
0.315556 0.0300694
0.326667 0.0300442
0.331111 0.0280907
0.335833 0.0244227
0.338889 0.0190442
0.346111 0.0189965
0.349167 0.0174967
0.355556 0.0151572
0.358333 0.0151521
0.360833 0.011794
0.363333 0.00605102
0.367500 0.00561386
0.371111 0.00549873
0.375556 0.0054843
0.377778 0.00541757
0.385000 0.00489248
0.386944 0.00478403
0.390278 0.00477966
0.400278 0.00477645
0.404444 0.00462666
0.409167 0.00415851
0.413889 0.00387477
0.417778 0.00386614
0.429167 0.00365509
0.438611 0.00365367
0.448056 0.00353313
0.452778 0.00349933
0.460833 0.00349192
0.470556 0.00344827
0.480556 0.00343948
0.485278 0.00342893
0.525833 0.00342841
0.530556 0.00341448
0.555000 0.00340486
0.563056 0.00339374
0.573056 0.00339029
0.582778 0.00339009
0.587778 0.00329792
0.596389 0.00328566
0.604167 0.00327838
0.611111 0.00327819
0.624167 0.00327289
0.637500 0.00327181
0.645278 0.00326601
0.674167 0.00325889
0.714444 0.0032582
0.748611 0.00325595
0.760833 0.00324807
0.797222 0.003246
0.841389 0.00324331
0.859722 0.00324234
0.867500 0.00323433
0.871944 0.00315632
1.785833 0.00315523
1.793889 0.00315067
1.818333 0.00315017
1.993333 0.00314766
2.043333 0.00314625
2.127222 0.00314615
2.168889 0.00314603
2.205833 0.00314571
7.373333 0.00314547
7.386111 0.00314456
7.411667 0.00314442
7.451944 0.00314438
7.456389 0.00313485
7.472778 0.00313477
7.483889 0.003134
7.491667 0.00313276
7.517500 0.0031319
7.548056 0.00312766
7.566111 0.00312667
7.626111 0.00312586
7.675278 0.00312526
7.814722 0.00312219
7.837778 0.00312178
8.345833 0.00312056
8.353889 0.00312051
8.358889 0.00311965
27.124167 0.00311962
27.135833 0.0031182
27.188333 0.00311808
28.148056 0.00311805
28.153056 0.00311804
29.513611 0.00311773
29.546111 0.00311763
56.978333 0.00311504
57.560000 0.00311083
57.895833 0.00310822
59.324722 0.00310775
59.466111 0.00310418


==> data/exact11110_pp.txt <==
0.000000 0.28111
0.002222 0.0381796
0.009722 0.0203662
0.018611 0.00385728
0.039444 0.00379842
0.048333 0.0034954
0.056389 0.00344109
0.069444 0.00329339
0.073333 0.00321032
0.096667 0.00320027
0.117222 0.00318686
0.154167 0.00318224
0.171944 0.00315854
0.509722 0.00313717
1.531667 0.00313705
1.550000 0.00313242
2.990000 0.0031247
3.326944 0.0031196

